QUIJOTE Scientific Results -- VII. Galactic AME sources in the QUIJOTE-MFI Northern Hemisphere Wide-Survey

The QUIJOTE-MFI Northern Hemisphere Wide-Survey has provided maps of the sky above declinations $-30^\circ$ at 11, 13, 17 and 19$\,$GHz. These data are combined with ancillary data to produce Spectral Energy Distributions in intensity in the frequency range 0.4--3\,000$\,$GHz on a sample of 52 candidate compact sources harbouring anomalous microwave emission (AME). We apply a component separation analysis at 1$^\circ$ scale on the full sample from which we identify 44 sources with high AME significance. We explore correlations between different fitted parameters on this last sample. QUIJOTE-MFI data contribute to notably improve the characterisation of the AME spectrum, and its separation from the other components. In particular, ignoring the 10--20\,GHz data produces on average an underestimation of the AME amplitude, and an overestimation of the free-free component. We find an average AME peak frequency of 23.6 $\pm$ 3.6$\,$GHz, about 4$\,$GHz lower than the value reported in previous studies. The strongest correlation is found between the peak flux density of the thermal dust and of the AME component. A mild correlation is found between the AME emissivity ($A_{\rm AME}/\tau_{250}$) and the interstellar radiation field. On the other hand no correlation is found between the AME emissivity and the free-free radiation Emission Measure. Our statistical results suggest that the interstellar radiation field could still be the main driver of the intensity of the AME as regards spinning dust excitation mechanisms. On the other hand, it is not clear whether spinning dust would be most likely associated with cold phases of the interstellar medium rather than with hot phases dominated by free-free radiation.

==> polametex_sedfitparams_tables_1_cmb_MANUAL.txt <==

%+++++++++++++++++++++++++++++++++++++++++++
% 

\begin{table*}
\begin{center}
\begin{tabular}{lccccccc}
\hline\hline
\noalign{\smallskip}
Source Name     &$\alpha_{\rm synch, int}$   &EM               &$\tau_{250} $    &$T_{\rm dust}$ &$\beta_{\rm dust}$ & G$_{0}$ & $\Delta T_{\rm CMB}$\\
\noalign{\smallskip}
\hline
                &                            & [cm$^{-6}$ pc]  &[$\times 10^{5}$] & [K]           &                  &     & [$\mu$K]    \\
 \\
\noalign{\smallskip}
\hline
\noalign{\smallskip}
  G010.19-00.32  & -0.69 $\pm$  0.92  &    1915.2 $\pm$      93.2  & 339.8 $\pm$  44.0  &  20.2 $\pm$   0.6  & 1.95 $\pm$ 0.07  & 2.34 $\pm$ 0.44  &  232.9 $\pm$  112.5 \\
  G010.84-02.59  &  ...  &     246.5 $\pm$      17.7  &  30.1 $\pm$   3.5  &  20.6 $\pm$   0.6  & 1.68 $\pm$ 0.07  & 2.69 $\pm$ 0.47  &    6.9 $\pm$   21.2 \\
  G011.11-00.12  &  ...  &    2705.8 $\pm$     105.0  & 330.0 $\pm$  43.5  &  20.4 $\pm$   0.7  & 1.90 $\pm$ 0.07  & 2.50 $\pm$ 0.49  &  -60.1 $\pm$  112.2 \\
  G012.80-00.19  & -0.23 $\pm$  0.06  &    1250.4 $\pm$     120.2  & 444.1 $\pm$  52.5  &  19.5 $\pm$   0.6  & 1.96 $\pm$ 0.07  & 1.94 $\pm$ 0.33  &  201.6 $\pm$  213.4 \\
  G015.06-00.69  &  ...  &    5182.9 $\pm$     176.1  & 231.8 $\pm$  59.4  &  21.9 $\pm$   1.5  & 1.92 $\pm$ 0.15  & 3.88 $\pm$ 1.57  &  728.7 $\pm$  186.5 \\
  G017.00+00.85  &  ...  &     399.6 $\pm$      71.4  & 177.7 $\pm$  35.5  &  19.3 $\pm$   0.9  & 1.89 $\pm$ 0.12  & 1.82 $\pm$ 0.52  & -116.3 $\pm$  154.0 \\
  G037.79-00.11  & -1.29 $\pm$  0.45  &    1799.6 $\pm$      51.8  & 254.1 $\pm$  32.4  &  20.0 $\pm$   0.6  & 1.84 $\pm$ 0.07  & 2.20 $\pm$ 0.40  &   74.4 $\pm$   69.9 \\
  G040.52+02.53  &  ...  &     268.6 $\pm$      18.9  &  22.9 $\pm$   7.6  &  20.8 $\pm$   1.7  & 1.65 $\pm$ 0.20  & 2.78 $\pm$ 1.36  &  -16.6 $\pm$   37.3 \\
  G041.03-00.07  &  ...  &    1139.0 $\pm$      61.9  & 164.8 $\pm$  34.5  &  19.1 $\pm$   0.9  & 1.82 $\pm$ 0.12  & 1.71 $\pm$ 0.50  &  -73.5 $\pm$  103.8 \\
  G043.20-00.10  &  ...  &    1442.4 $\pm$      39.1  & 159.0 $\pm$  21.6  &  20.2 $\pm$   0.7  & 1.77 $\pm$ 0.07  & 2.38 $\pm$ 0.47  &   69.6 $\pm$   62.3 \\
  G045.47+00.06  & -1.36 $\pm$  0.16  &     379.4 $\pm$      22.9  & 124.6 $\pm$  13.1  &  19.8 $\pm$   0.5  & 1.77 $\pm$ 0.06  & 2.12 $\pm$ 0.32  &  172.0 $\pm$   47.6 \\
  G049.14-00.60  &  ...  &    3481.7 $\pm$      36.3  &  84.5 $\pm$   9.8  &  24.1 $\pm$   0.8  & 1.74 $\pm$ 0.06  & 6.78 $\pm$ 1.34  &   42.0 $\pm$   40.0 \\
  G059.42-00.21  &  ...  &     316.9 $\pm$      18.0  &  57.4 $\pm$  13.3  &  19.0 $\pm$   1.0  & 1.78 $\pm$ 0.13  & 1.65 $\pm$ 0.53  &  -69.5 $\pm$   32.1 \\
  G061.47+00.11  &  ...  &     268.6 $\pm$      10.9  &  24.5 $\pm$   3.6  &  21.6 $\pm$   0.8  & 1.60 $\pm$ 0.08  & 3.56 $\pm$ 0.81  &   24.9 $\pm$   17.8 \\
  G062.98+00.05  &  ...  &     165.8 $\pm$      15.5  &  29.3 $\pm$   7.1  &  19.9 $\pm$   1.2  & 1.71 $\pm$ 0.14  & 2.18 $\pm$ 0.78  &   35.0 $\pm$   26.2 \\
  G070.14+01.61  &  ...  &     274.1 $\pm$      26.4  & -16.9 $\pm$  49.3  &  10.0 $\pm$  -0.0  & 2.28 $\pm$ 2.88  & 0.03 $\pm$-0.00  &   48.0 $\pm$   52.7 \\
  G071.59+02.85  &  ...  &     215.4 $\pm$      17.0  &  15.2 $\pm$   4.4  &  21.4 $\pm$   1.6  & 1.57 $\pm$ 0.18  & 3.36 $\pm$ 1.52  &  -12.6 $\pm$   32.8 \\
  G075.81+00.39  &  ...  &     324.1 $\pm$      12.4  &  41.6 $\pm$   4.2  &  19.6 $\pm$   0.5  & 1.68 $\pm$ 0.06  & 1.98 $\pm$ 0.30  &  133.3 $\pm$   31.9 \\
  G076.38-00.62  &  ...  &       0.0 $\pm$       0.0  &  11.3 $\pm$   2.7  &  24.2 $\pm$   1.7  & 1.78 $\pm$ 0.17  & 7.04 $\pm$ 2.90  &   56.9 $\pm$   38.1 \\
  G078.57+01.00  &  ...  &    1882.7 $\pm$      80.3  &  28.3 $\pm$   6.6  &  24.9 $\pm$   1.7  & 1.35 $\pm$ 0.13  & 8.40 $\pm$ 3.51  & -254.0 $\pm$   89.9 \\
  G081.59+00.01  &  ...  &    2536.5 $\pm$      44.6  &  68.4 $\pm$   7.3  &  24.5 $\pm$   0.8  & 1.64 $\pm$ 0.06  & 7.49 $\pm$ 1.41  &  226.3 $\pm$   60.6 \\
  G084.68-00.58  &  ... &    1200.9 $\pm$      14.0  &  36.4 $\pm$   2.7  &  21.7 $\pm$   0.4  & 1.54 $\pm$ 0.04  & 3.67 $\pm$ 0.43  &    9.3 $\pm$   21.8 \\
  G085.00+04.20  &  ...   &     435.3 $\pm$       6.7  &   9.3 $\pm$   1.2  &  23.1 $\pm$   0.8  & 1.74 $\pm$ 0.09  & 5.24 $\pm$ 1.11  &   85.3 $\pm$   11.1 \\
  G093.02+02.76  &  ...  &     441.5 $\pm$       6.6  &  23.3 $\pm$   2.1  &  21.7 $\pm$   0.5  & 1.46 $\pm$ 0.05  & 3.60 $\pm$ 0.50  &  -32.1 $\pm$   13.0 \\
  G094.47-01.53  &  ...  &     256.9 $\pm$       3.5  &   4.3 $\pm$   0.8  &  23.2 $\pm$   1.2  & 1.57 $\pm$ 0.13  & 5.38 $\pm$ 1.63  &   -6.9 $\pm$    5.6 \\
  G098.00+01.47  &  ...  &     104.1 $\pm$       3.4  &   6.5 $\pm$   0.6  &  21.3 $\pm$   0.5  & 1.48 $\pm$ 0.05  & 3.23 $\pm$ 0.48  &  -16.2 $\pm$    6.2 \\
  G099.60+03.70  &  ...  &     450.8 $\pm$      10.1  &   3.0 $\pm$   1.1  &  26.1 $\pm$   2.9  & 1.64 $\pm$ 0.25  &11.10 $\pm$ 7.33  &  -38.8 $\pm$   15.4 \\
  G102.88-00.69  &  ... &     332.8 $\pm$       5.8  &   9.1 $\pm$   1.3  &  23.3 $\pm$   0.9  & 1.42 $\pm$ 0.08  & 5.50 $\pm$ 1.24  &  -83.7 $\pm$   11.8 \\
  G107.20+05.20  &  ...  &     216.3 $\pm$       5.3  &  20.3 $\pm$   2.7  &  22.5 $\pm$   0.8  & 1.59 $\pm$ 0.07  & 4.55 $\pm$ 0.97  &   -1.9 $\pm$   11.9 \\
  G110.25+02.58  &  ...  &     270.8 $\pm$      12.8  &  11.0 $\pm$   2.6  &  25.2 $\pm$   1.8  & 1.54 $\pm$ 0.14  & 8.93 $\pm$ 3.81  &  -51.6 $\pm$   31.1 \\
  G111.54+00.81  &  ...  &     284.7 $\pm$      13.3  &  24.2 $\pm$   3.2  &  22.4 $\pm$   0.8  & 1.77 $\pm$ 0.08  & 4.39 $\pm$ 0.95  &  120.7 $\pm$   15.6 \\
  G118.09+04.96  &  0.06 $\pm$  0.04  &     696.1 $\pm$      13.0  &   9.3 $\pm$   1.8  &  27.3 $\pm$   1.7  & 1.56 $\pm$ 0.11  &14.26 $\pm$ 5.35  &  -16.5 $\pm$   39.3 \\
  G123.13-06.27  &  ...  &     115.0 $\pm$       4.2  &   3.7 $\pm$   0.8  &  24.6 $\pm$   1.6  & 1.33 $\pm$ 0.12  & 7.74 $\pm$ 3.09  &    2.8 $\pm$    9.6 \\
  G133.27+09.05  &  ...  &       0.0 $\pm$       0.0  &  35.9 $\pm$   7.7  &  15.3 $\pm$   0.6  & 1.71 $\pm$ 0.11  & 0.45 $\pm$ 0.11  &    2.7 $\pm$   13.5 \\
  G133.74+01.22  &  ...  &    1315.3 $\pm$      32.3  &  30.5 $\pm$   5.5  &  25.7 $\pm$   1.4  & 1.60 $\pm$ 0.09  &10.13 $\pm$ 3.39  &  151.7 $\pm$   36.5 \\
  G134.73+00.92  &  ...  &    1297.4 $\pm$      25.2  &  15.3 $\pm$   3.1  &  26.7 $\pm$   1.7  & 1.66 $\pm$ 0.12  &12.68 $\pm$ 4.94  &  143.3 $\pm$   26.0 \\
  G142.35+01.35  &  ...  &       3.1 $\pm$       4.1  &  38.1 $\pm$   6.0  &  17.5 $\pm$   0.6  & 1.69 $\pm$ 0.09  & 1.00 $\pm$ 0.20  &   26.1 $\pm$   13.3 \\
  G151.62-00.28  &  ...  &     274.7 $\pm$       4.3  &   9.0 $\pm$   0.8  &  23.2 $\pm$   0.6  & 1.21 $\pm$ 0.05  & 5.47 $\pm$ 0.83  &  -16.3 $\pm$   10.0 \\
  G160.26-18.62  &  ...  &      46.3 $\pm$       3.3  &  28.5 $\pm$   6.2  &  19.7 $\pm$   1.0  & 1.64 $\pm$ 0.11  & 2.02 $\pm$ 0.64  &   25.6 $\pm$   16.0 \\
  G160.60-12.05  &  ...  &     314.4 $\pm$       6.8  &   2.9 $\pm$   1.0  &  25.7 $\pm$   2.8  & 1.60 $\pm$ 0.22  & 9.96 $\pm$ 6.40  &  -32.2 $\pm$    9.0 \\
  G173.56-01.76  &  ...  &     349.1 $\pm$       5.5  &   2.1 $\pm$   0.5  &  27.5 $\pm$   2.2  & 1.32 $\pm$ 0.14  &15.20 $\pm$ 7.35  &  -19.1 $\pm$    7.2 \\
  G173.62+02.79  &  ...  &     167.6 $\pm$       3.2  &  30.2 $\pm$   3.7  &  20.0 $\pm$   0.6  & 1.53 $\pm$ 0.05  & 2.26 $\pm$ 0.41  &  -12.1 $\pm$    7.5 \\
  G190.00+00.46  &  ...  &     238.4 $\pm$       4.0  &  24.4 $\pm$   3.1  &  21.3 $\pm$   0.7  & 1.48 $\pm$ 0.06  & 3.29 $\pm$ 0.65  &    9.4 $\pm$    9.0 \\
  G192.34-11.37  &  ...  &       0.0 $\pm$       0.0  &  12.6 $\pm$   2.8  &  18.1 $\pm$   0.9  & 1.90 $\pm$ 0.12  & 1.22 $\pm$ 0.36  &   18.9 $\pm$    5.2 \\
  G192.60-00.06  &  ...  &      64.1 $\pm$       2.8  &   9.0 $\pm$   2.0  &  21.5 $\pm$   1.2  & 1.81 $\pm$ 0.14  & 3.48 $\pm$ 1.19  &   -5.2 $\pm$    5.7 \\
  G201.62+01.63  &  ...  &     116.0 $\pm$       3.7  &   8.1 $\pm$   2.1  &  20.9 $\pm$   1.4  & 1.65 $\pm$ 0.16  & 2.94 $\pm$ 1.17  &   59.2 $\pm$    8.7 \\
  G202.30+02.52  &  ...  &     103.4 $\pm$       2.0  &  21.2 $\pm$   2.4  &  17.9 $\pm$   0.4  & 1.67 $\pm$ 0.06  & 1.14 $\pm$ 0.17  &   -5.9 $\pm$    5.0 \\
  G203.24+02.08  &  ...  &      69.9 $\pm$       5.5  &  26.5 $\pm$   6.3  &  18.5 $\pm$   1.0  & 1.60 $\pm$ 0.12  & 1.41 $\pm$ 0.46  &    0.9 $\pm$   14.1 \\
  G208.80-02.65  &  ...  &     102.0 $\pm$       4.9  &   7.9 $\pm$   2.7  &  19.6 $\pm$   1.7  & 1.66 $\pm$ 0.20  & 2.00 $\pm$ 1.01  &   20.0 $\pm$    9.0 \\
  G239.40-04.70  &  ...  &      62.1 $\pm$       2.7  &  11.7 $\pm$   2.9  &  18.3 $\pm$   1.0  & 1.76 $\pm$ 0.14  & 1.32 $\pm$ 0.43  &    8.7 $\pm$    6.1 \\
  G351.31+17.28  &  ...  &     106.2 $\pm$       3.5  &   8.8 $\pm$   2.5  &  25.7 $\pm$   2.1  & 1.67 $\pm$ 0.15  &10.14 $\pm$ 4.99  &    8.2 $\pm$    8.9 \\
  G353.05+16.90  &  ...  &      29.7 $\pm$       4.4  &  48.4 $\pm$   8.8  &  22.6 $\pm$   1.1  & 1.58 $\pm$ 0.08  & 4.65 $\pm$ 1.38  &   45.9 $\pm$   16.0 \\
  G353.97+15.79  &  ...  &       4.1 $\pm$       2.7  &  42.9 $\pm$  12.7  &  19.3 $\pm$   1.5  & 1.67 $\pm$ 0.14  & 1.79 $\pm$ 0.83  &   -5.9 $\pm$   18.6 \\
  G355.63+20.52  &  ... &       0.0 $\pm$       0.0  &  20.0 $\pm$   5.6  &  16.7 $\pm$   1.0  & 1.96 $\pm$ 0.16  & 0.76 $\pm$ 0.27  &   60.4 $\pm$    6.7 \\
\noalign{\smallskip}
\hline\hline
\end{tabular}
\end{center}
\normalsize
%\medskip
\caption{\small SEDs Fit parameters.
}
\label{tab:seds_fit_parameters1}
\end{table*}


==> polametex_sedfitparams_tables_2_parabola_MANUAL.txt <==

%+++++++++++++++++++++++++++++++++++++++++++
% 

\begin{table*}
\begin{center}
\begin{tabular}{lcccccccc}
\hline\hline
\noalign{\smallskip}
Source Name & $A_{\rm AME}$& $\sigma_{\rm AME}$ &   $\nu_{\rm AME}$ &   $W_{\rm AME}$  &$S_{\rm resid}^{28.4}$  &$ \frac{S_{\rm resid}^{28.4}}{S_{100 \mu \rm m}}$ & $f_{\rm max}^{\rm UCHII} [15GHz]$  & $\chi^2_{\rm red}$\\
\noalign{\smallskip}
\hline
            &  [Jy]              &                    &  [GHz]                 &  [log[GHz]]    &       [Jy]    &       &   \\
 \\
\noalign{\smallskip}
\hline
\noalign{\smallskip}
  G010.19-00.32  &  79.9 $\pm$ 27.3  &       2.9     &      23.2 $\pm$       8.9  &       0.6 $\pm$       1.0  &      75.1 $\pm$      18.2  &       0.6 $\pm$       0.2  &     2.402  &       0.3 \\
  G010.84-02.59  &  14.0 $\pm$  2.9  &       4.8     &      20.3 $\pm$       2.0  &       0.3 $\pm$       0.1  &       6.9 $\pm$       2.6  &       0.4 $\pm$       0.2  &     0.484  &       0.0 \\
  G011.11-00.12  &  33.4 $\pm$ 15.1  &       2.2     &      24.8 $\pm$       4.0  &       0.3 $\pm$       0.2  &      30.5 $\pm$       5.5  &       0.2 $\pm$       0.1  &    14.088  &       0.3 \\
  G012.80-00.19  &  49.3 $\pm$ 38.2  &       1.3     &      25.7 $\pm$       5.7  &       0.3 $\pm$       0.3  &      47.0 $\pm$       5.5  &       0.3 $\pm$       0.1  &     4.958  &       0.3 \\
  G015.06-00.69  & 219.1 $\pm$ 17.3  &      12.7     &      18.4 $\pm$       4.4  &       1.0 $\pm$      -0.0  &     199.5 $\pm$      70.6  &       1.4 $\pm$       0.6  &     0.386  &       0.9 \\
  G017.00+00.85  &  93.0 $\pm$ 15.3  &       6.1     &      32.0 $\pm$      14.6  &       1.0 $\pm$      -0.0  &      92.3 $\pm$      32.9  &       1.1 $\pm$       0.4  &     0.044  &       0.3 \\
  G037.79-00.11  &  56.3 $\pm$  6.8  &       8.2     &      21.8 $\pm$       2.8  &       0.5 $\pm$       0.2  &      48.5 $\pm$      14.3  &       0.6 $\pm$       0.2  &     0.448  &       0.3 \\
  G040.52+02.53  &  -3.7 $\pm$ 0.0  &  ...    &      22.8 $\pm$       0.0  &       0.3 $\pm$       0.0  &       0.0 $\pm$       0.0  &       ...  & ...  &       0.4 \\
  G041.03-00.07  &  14.4 $\pm$ 15.5  &       0.9     &      21.8 $\pm$       7.7  &       0.2 $\pm$       0.4  &       7.1 $\pm$       0.6  &       0.2 $\pm$       0.0  &     2.215  &       0.6 \\
  G043.20-00.10  &  45.4 $\pm$  5.4  &       8.4     &      21.7 $\pm$       2.5  &       0.5 $\pm$       0.2  &      40.1 $\pm$      12.0  &       0.8 $\pm$       0.3  &     1.439  &       0.3 \\
  G045.47+00.06  &  60.6 $\pm$  4.0  &      15.3     &      21.8 $\pm$       2.9  &       0.8 $\pm$       0.2  &      57.0 $\pm$      18.9  &       1.5 $\pm$       0.6  &     0.646  &       0.2 \\
  G049.14-00.60  &  75.5 $\pm$  3.4  &      22.1     &      17.0 $\pm$       2.5  &       1.0 $\pm$       0.0  &      66.2 $\pm$      24.3  &       1.0 $\pm$       0.4  &     1.056  &       0.2 \\
  G059.42-00.21  &  18.5 $\pm$  2.7  &       6.9     &      20.5 $\pm$       2.7  &       0.5 $\pm$       0.2  &      15.1 $\pm$       4.6  &       0.9 $\pm$       0.3  &     0.408  &       0.8 \\
  G061.47+00.11  &   8.3 $\pm$  1.8  &       4.6     &      24.1 $\pm$       4.0  &       0.5 $\pm$       0.2  &       7.8 $\pm$       2.0  &       0.5 $\pm$       0.1  &     3.804  &       0.3 \\
  G062.98+00.05  &  12.7 $\pm$  2.2  &       5.7     &      21.6 $\pm$       3.6  &       0.5 $\pm$       0.2  &      11.1 $\pm$       3.2  &       0.9 $\pm$       0.3  &     0.357  &       0.9 \\
  G070.14+01.61  &  11.5 $\pm$  3.8  &       3.1     &      29.5 $\pm$      29.7  &       1.0 $\pm$       0.0  &      11.5 $\pm$       3.5  &       0.8 $\pm$       0.3  &     3.100  &       1.7 \\
  G071.59+02.85  &  12.7 $\pm$  2.6  &       4.8     &      24.4 $\pm$       7.6  &       0.6 $\pm$       0.4  &      12.3 $\pm$       3.4  &       1.3 $\pm$       0.4  &     0.006  &       0.3 \\
  G075.81+00.39  &  18.7 $\pm$  3.3  &       5.8     &      19.9 $\pm$       5.2  &       0.7 $\pm$       0.4  &      16.5 $\pm$       5.0  &       0.8 $\pm$       0.3  &     0.586  &       0.1 \\
  G076.38-00.62  &  15.5 $\pm$  4.0  &       3.9     &      24.1 $\pm$      13.6  &       0.9 $\pm$       0.9  &      15.2 $\pm$       4.5  &       0.6 $\pm$       0.2  &     1.187  &       0.1 \\
  G078.57+01.00  & -30.0 $\pm$ -0.0  & ...     &      40.1 $\pm$       0.0  &       0.2 $\pm$       0.0  &       0.0 $\pm$       0.0  &       ...  &  ... &       0.6 \\
  G081.59+00.01  &  89.3 $\pm$  5.5  &      16.4     &      25.6 $\pm$       4.8  &       1.0 $\pm$      -0.0  &      88.8 $\pm$      32.3  &       1.4 $\pm$       0.6  &     0.000  &       0.2 \\
  G084.68-00.58  &  34.1 $\pm$  1.7  &      20.1     &      22.2 $\pm$       3.6  &       1.0 $\pm$      -0.0  &      33.1 $\pm$      11.9  &       1.5 $\pm$       0.6  &     0.000  &       0.1 \\
  G085.00+04.20  &  16.6 $\pm$  0.8  &      20.8     &      19.4 $\pm$       2.9  &       1.0 $\pm$      -0.0  &      15.5 $\pm$       5.6  &       1.5 $\pm$       0.6  &     0.010  &       0.1 \\
  G093.02+02.76  &  17.1 $\pm$  0.7  &      23.3     &      23.1 $\pm$       3.4  &       1.0 $\pm$       0.0  &      16.8 $\pm$       6.1  &       1.3 $\pm$       0.5  &     0.527  &       0.1 \\
  G094.47-01.53  &   2.2 $\pm$  0.5  &       4.1     &      33.0 $\pm$       3.3  &       0.3 $\pm$       0.1  &       1.8 $\pm$       0.5  &       0.3 $\pm$       0.1  &    32.698  &       0.1 \\
  G098.00+01.47  &  10.7 $\pm$  0.6  &      17.6     &      25.1 $\pm$       4.3  &       1.0 $\pm$       0.3  &      10.6 $\pm$       3.8  &       1.7 $\pm$       0.7  &     0.308  &       0.1 \\
  G099.60+03.70  &   6.0 $\pm$  1.0  &       5.7     &      35.4 $\pm$      20.2  &       1.0 $\pm$      -0.0  &       5.8 $\pm$       2.1  &       0.7 $\pm$       0.3  &     0.114  &       0.6 \\
  G102.88-00.69  &   7.5 $\pm$  0.7  &      10.8     &      26.7 $\pm$       8.4  &       0.8 $\pm$       0.3  &       7.5 $\pm$       2.5  &       1.3 $\pm$       0.5  &     0.018  &       0.2 \\
  G107.20+05.20  &  18.4 $\pm$  0.7  &      28.2     &      25.8 $\pm$       2.9  &       0.8 $\pm$       0.1  &      18.3 $\pm$       6.2  &       1.5 $\pm$       0.6  &     1.015  &       0.4 \\
  G110.25+02.58  &   7.5 $\pm$  2.8  &       2.7     &      39.2 $\pm$      35.6  &       0.6 $\pm$       0.6  &       6.6 $\pm$       2.0  &       0.4 $\pm$       0.1  &    10.551  &       0.6 \\
  G111.54+00.81  &  21.1 $\pm$  1.9  &      11.3     &      24.3 $\pm$       4.2  &       0.8 $\pm$       0.3  &      20.7 $\pm$       6.7  &       1.2 $\pm$       0.4  &     2.771  &       0.2 \\
  G118.09+04.96  &  10.0 $\pm$  4.9  &       2.1     &      14.5 $\pm$      10.4  &       1.0 $\pm$      -0.0  &       8.0 $\pm$       2.1  &       0.5 $\pm$       0.2  &     0.003  &       0.5 \\
  G123.13-06.27  &   6.4 $\pm$  0.5  &      14.1     &      26.3 $\pm$      11.5  &       1.0 $\pm$       0.5  &       6.4 $\pm$       2.3  &       2.3 $\pm$       0.9  &     0.277  &       0.9 \\
  G133.27+09.05  &   4.9 $\pm$  0.4  &      11.1     &      21.7 $\pm$       6.1  &       0.7 $\pm$       0.3  &       4.5 $\pm$       1.5  &       1.9 $\pm$       0.7  &     0.055  &       1.3 \\
  G133.74+01.22  &  72.0 $\pm$  3.1  &      23.2     &      21.3 $\pm$       2.8  &       1.0 $\pm$      -0.0  &      69.1 $\pm$      24.9  &       2.5 $\pm$       1.0  &     0.398  &       0.6 \\
  G134.73+00.92  &  37.3 $\pm$  2.4  &      15.8     &      23.5 $\pm$       4.6  &       1.0 $\pm$      -0.0  &      36.7 $\pm$      13.1  &       1.7 $\pm$       0.7  &     0.664  &       0.5 \\
  G142.35+01.35  &   6.6 $\pm$  0.8  &       8.5     &      20.7 $\pm$       2.8  &       0.6 $\pm$       0.2  &       5.7 $\pm$       1.8  &       0.8 $\pm$       0.3  &     0.202  &       0.5 \\
  G151.62-00.28  &   8.0 $\pm$  0.5  &      14.8     &      31.1 $\pm$       7.6  &       0.9 $\pm$       0.3  &       7.9 $\pm$       2.9  &       1.6 $\pm$       0.6  &     0.573  &       0.1 \\
  G160.26-18.62  &  14.6 $\pm$  0.7  &      19.6     &      25.5 $\pm$       1.5  &       0.5 $\pm$       0.0  &      14.3 $\pm$       4.1  &       2.3 $\pm$       0.8  &     0.064  &       1.2 \\
  G160.60-12.05  &  11.0 $\pm$  0.8  &      14.5     &      44.7 $\pm$      14.4  &       1.0 $\pm$      -0.0  &       9.9 $\pm$       4.5  &       2.7 $\pm$       1.4  &     0.000  &       0.9 \\
  G173.56-01.76  &   5.3 $\pm$  0.5  &      10.1     &      22.2 $\pm$       3.2  &       0.7 $\pm$       0.2  &       4.9 $\pm$       1.6  &       1.3 $\pm$       0.5  &     0.020  &       0.5 \\
  G173.62+02.79  &   9.5 $\pm$  0.4  &      23.8     &      24.6 $\pm$       0.8  &       0.4 $\pm$       0.0  &       9.0 $\pm$       2.6  &       1.6 $\pm$       0.5  &     1.599  &       0.5 \\
  G190.00+00.46  &  14.0 $\pm$  0.4  &      33.9     &      22.3 $\pm$       1.4  &       0.7 $\pm$       0.1  &      13.2 $\pm$       4.4  &       1.9 $\pm$       0.7  &     0.866  &       0.5 \\
  G192.34-11.37  &   8.9 $\pm$  0.3  &      27.5     &      24.6 $\pm$       2.1  &       0.7 $\pm$       0.1  &       8.7 $\pm$       2.9  &       3.0 $\pm$       1.1  &     0.000  &       1.0 \\
  G192.60-00.06  &   4.5 $\pm$  0.3  &      14.0     &      21.2 $\pm$       1.1  &       0.4 $\pm$       0.1  &       3.5 $\pm$       1.1  &       0.7 $\pm$       0.2  &     0.515  &       0.6 \\
  G201.62+01.63  &  12.2 $\pm$  0.4  &      28.0     &      21.1 $\pm$       2.4  &       1.0 $\pm$       0.0  &      11.6 $\pm$       4.2  &       3.2 $\pm$       1.3  &     0.045  &       0.5 \\
  G202.30+02.52  &   5.5 $\pm$  0.3  &      20.6     &      21.5 $\pm$       0.9  &       0.5 $\pm$       0.0  &       4.6 $\pm$       1.4  &       1.3 $\pm$       0.5  &     0.057  &       0.2 \\
  G203.24+02.08  &   9.9 $\pm$  0.7  &      15.0     &      22.5 $\pm$       4.7  &       0.8 $\pm$       0.3  &       9.5 $\pm$       3.2  &       2.3 $\pm$       0.9  &     0.013  &       1.5 \\
  G208.80-02.65  &   4.1 $\pm$  0.6  &       6.5     &      10.0 $\pm$       6.7  &       1.0 $\pm$       0.7  &       2.3 $\pm$       1.0  &       0.7 $\pm$       0.3  &     0.023  &       0.3 \\
  G239.40-04.70  &   6.6 $\pm$  0.3  &      21.1     &      21.8 $\pm$       2.4  &       0.8 $\pm$       0.2  &       6.3 $\pm$       2.1  &       2.5 $\pm$       0.9  &     0.000  &       0.8 \\
  G351.31+17.28  &  11.9 $\pm$  0.4  &      33.2     &      19.5 $\pm$       1.1  &       0.7 $\pm$       0.1  &      10.4 $\pm$       3.6  &       0.8 $\pm$       0.3  &     0.036  &       0.3 \\
  G353.05+16.90  &  20.7 $\pm$  0.7  &      30.3     &      28.7 $\pm$       1.4  &       0.5 $\pm$       0.1  &      20.7 $\pm$       6.3  &       0.8 $\pm$       0.3  &     0.901  &       1.0 \\
  G353.97+15.79  &  14.0 $\pm$  0.8  &      16.8     &      23.1 $\pm$       0.9  &       0.4 $\pm$       0.0  &      12.2 $\pm$       3.5  &       1.5 $\pm$       0.5  &     0.135  &       1.0 \\
  G355.63+20.52  &   7.8 $\pm$  0.4  &      21.2     &      23.7 $\pm$       0.8  &       0.5 $\pm$       0.0  &       7.3 $\pm$       2.2  &       2.0 $\pm$       0.7  &     0.000  &       1.6 \\
\noalign{\smallskip}
\hline\hline
\end{tabular}
\end{center}
\normalsize
%\medskip
\caption{\small SEDs Fit parameters.
}
\label{tab:seds_fit_parameters2}
\end{table*}

